Industry Members' Perceptions about ABET-based Accreditation: An Exploratory Study in a Developing Country

ABET accreditation is an increasingly prominent system of global accreditation of engineering programs, and the assessment requires programs to demonstrate that they meet the needs of the program's stakeholders, typically industrial potential employers of graduates. To obtain these inputs, programs are required to assemble an advisory committee board. The views of the advisory board on the relevance of the degree outcomes are an essential part of this process. The purpose of this qualitative research study is to explore the viewpoints that industry stakeholders have on this type of process. The context for the study was an Ecuadorian engineering program which had successfully achieved the ABET accreditation. The study drew on interviews undertaken with industry members who were part of the advisory board. This study focuses on how they perceive the process and the accreditation awarded, analyzing their views of its usefulness, especially in relation to the employability of graduates. Based on the findings, we offer critical insights into this accreditation process when it takes place in contexts beyond highly industrialized countries.

==> Script.csv <==
Topics, Questions
Introduction,Describe a normal day at work and the challenges you presently face in your industry.
Competencies,"At the moment you or your teamwork hire an engineering graduate, do you take into consideration if the graduate comes from an accredited program?"
,What competencies do you think that engineering graduates should have directly after their graduation?
,How do you evaluate the participation of the engineering graduates in the application of engineering principles in their work activities?
,"If it is applicable to their responsibilities, how do you assess the participation of the engineering graduates in multidisciplinary teams or in activities that demand leadership?"
,Do you think the engineering graduates from an accredited program are more competent?
Accreditation,What are your views on the ABET accreditation of engineering programs in Ecuador?
,What has been your experience of participating on this Board? 
,
,
,
,
,
,
,
,
,
,
,
,
Accreditation,
• What are your views on the ABET accredi-,
tation of engineering programs in Ecuador?,
• What has been your experience of participat-,
ing on this Board?,

